D\"orfler marking with minimal cardinality is a linear complexity problem

Most adaptive finite element strategies employ the D\"orfler marking strategy to single out certain elements $\mathcal{M} \subseteq \mathcal{T}$ of a triangulation $\mathcal{T}$ for refinement. In the literature, different algorithms have been proposed to construct $\mathcal{M}$, where usually two goals compete: On the one hand, $\mathcal{M}$ should contain a minimal number of elements. On the other hand, one aims for linear costs with respect to the cardinality of $\mathcal{T}$. Unlike expected in the literature, we formulate and analyze an algorithm, which constructs a minimal set $\mathcal{M}$ at linear costs. Throughout, pseudocodes are given.

==> plots/mark_theta0.50.dat <==
N min max avg
1.000000000000000000e+03 1.191600000000000077e-05 1.774500000000000036e-05 1.570009999999999898e-05
1.000000000000000000e+04 1.122360000000000008e-04 1.629629999999999913e-04 1.398741666666666699e-04
1.000000000000000000e+05 1.117429999999999986e-03 1.878340000000000044e-03 1.406473666666666848e-03
1.000000000000000000e+06 1.205439999999999984e-02 1.524280000000000079e-02 1.360056333333333617e-02
1.000000000000000000e+07 1.092079999999999995e-01 1.536730000000000040e-01 1.341543999999999792e-01
1.000000000000000000e+08 1.208080000000000043e+00 1.566389999999999949e+00 1.383472000000000035e+00
1.000000000000000000e+09 1.126239999999999952e+01 1.548240000000000016e+01 1.341011666666666891e+01


==> plots/sort_theta0.50.dat <==
N min max avg
1.000000000000000000e+03 3.465699999999999700e-05 3.732699999999999685e-05 3.567563333333333451e-05
1.000000000000000000e+04 4.489760000000000192e-04 5.134000000000000109e-04 4.643920999999999748e-04
1.000000000000000000e+05 5.497260000000000341e-03 6.833500000000000164e-03 5.884855666666668518e-03
1.000000000000000000e+06 6.498059999999999947e-02 6.801000000000000101e-02 6.654490000000000405e-02
1.000000000000000000e+07 7.560480000000000533e-01 7.801820000000000421e-01 7.696170666666667382e-01
1.000000000000000000e+08 8.686680000000000845e+00 8.852180000000000604e+00 8.762062000000002016e+00
1.000000000000000000e+09 9.791240000000000521e+01 9.969440000000000168e+01 9.874298666666668112e+01

